Error-Correcting Neural Networks for Two-Dimensional Curvature Computation in the Level-Set Method

We present an error-neural-modeling-based strategy for approximating two-dimensional curvature in the level-set method. Our main contribution is a redesigned hybrid solver [Larios-C\'ardenas and Gibou, J. Comput. Phys. (May 2022), 10.1016/j.jcp.2022.111291] that relies on numerical schemes to enable machine-learning operations on demand. In particular, our routine features double predicting to harness curvature symmetry invariance in favor of precision and stability. The core of this solver is a multilayer perceptron trained on circular- and sinusoidal-interface samples. Its role is to quantify the error in numerical curvature approximations and emit corrected estimates for select grid vertices along the free boundary. These corrections arise in response to preprocessed context level-set, curvature, and gradient data. To promote neural capacity, we have adopted sample negative-curvature normalization, reorientation, and reflection-based augmentation. In the same manner, our system incorporates dimensionality reduction, well-balancedness, and regularization to minimize outlying effects. Our training approach is likewise scalable across mesh sizes. For this purpose, we have introduced dimensionless parametrization and probabilistic subsampling during data production. Together, all these elements have improved the accuracy and efficiency of curvature calculations around under-resolved regions. In most experiments, our strategy has outperformed the numerical baseline at twice the number of redistancing steps while requiring only a fraction of the cost.

==> figures/labels.txt <==
# Original

\phi_{00}^\circ \\
h\kappa^\circ

\textcolor{yellowm21}{\hat{\vv{n}}_{00}^\circ}

\phi_{mm}^\circ \\
\hat{\vv{n}}_{mm}^\circ

# Rotated

\begin{array}{r}
\phi_{00} \\
h\kappa
\end{array}

\hat{\vv{n}}_{00}\, &\textcolor{gray30}{= R(\hat{\vv{n}}_{00}^\circ)}

\begin{array}{l}
\phi_{mm}\, \textcolor{gray30}{= \phi_{pm}^\circ} \\
\hat{\vv{n}}_{mm}\, \textcolor{gray30}{= R(\hat{\vv{n}}_{pm}^\circ)}
\end{array}

\begin{array}{l}
\phi_{m0}\, \textcolor{gray30}{= \phi_{0m}^\circ} \\
\hat{\vv{n}}_{m0}\, \textcolor{gray30}{= R(\hat{\vv{n}}_{0m}^\circ)}
\end{array}

\begin{array}{l}
\phi_{mp}\, \textcolor{gray30}{= \phi_{mm}^\circ} \\
\hat{\vv{n}}_{mp}\, \textcolor{gray30}{= R(\hat{\vv{n}}_{mm}^\circ)}
\end{array}

\phi_{0m}\,\textcolor{gray30}{= \phi_{p0}^\circ} \quad
\hat{\vv{n}}_{0m}\,\textcolor{gray30}{= R(\hat{\vv{n}}_{p0}^\circ)}

\phi_{0p}\,\textcolor{gray30}{= \phi_{m0}^\circ} \quad
\hat{\vv{n}}_{0p}\,\textcolor{gray30}{= R(\hat{\vv{n}}_{m0}^\circ)}

\begin{array}{r}
\phi_{pm}\, \textcolor{gray30}{= \phi_{pp}^\circ} \\
\hat{\vv{n}}_{pm}\, \textcolor{gray30}{= R(\hat{\vv{n}}_{pp}^\circ)}
\end{array}

\begin{array}{r}
\phi_{p0}\, \textcolor{gray30}{= \phi_{0p}^\circ} \\
\hat{\vv{n}}_{p0}\, \textcolor{gray30}{= R(\hat{\vv{n}}_{0p}^\circ)}
\end{array}

\begin{array}{r}
\phi_{pp}\, \textcolor{gray30}{= \phi_{mp}^\circ} \\
\hat{\vv{n}}_{pp}\, \textcolor{gray30}{= R(\hat{\vv{n}}_{mp}^\circ)}
\end{array}

# Reflected

\begin{array}{r}
\phi_{00}' \\
h\kappa'
\end{array}

\hat{\vv{n}}_{00}'\, &\textcolor{gray30}{= S(\hat{\vv{n}}_{00})}

\begin{array}{l}
\phi_{mm}' \\
\hat{\vv{n}}_{mm}'\, \textcolor{gray30}{= S(\hat{\vv{n}}_{mm})}
\end{array}

\begin{array}{l}
\phi_{m0}'\, \textcolor{gray30}{= \phi_{0m}} \\
\hat{\vv{n}}_{m0}'\, \textcolor{gray30}{= S(\hat{\vv{n}}_{0m})}
\end{array}

\begin{array}{l}
\phi_{mp}'\, \textcolor{gray30}{= \phi_{pm}} \\
\hat{\vv{n}}_{mp}'\, \textcolor{gray30}{= S(\hat{\vv{n}}_{pm})}
\end{array}

\phi_{0m}'\,\textcolor{gray30}{= \phi_{m0}} \quad
\hat{\vv{n}}_{0m}'\,\textcolor{gray30}{= S(\hat{\vv{n}}_{m0})}

\phi_{0p}'\,\textcolor{gray30}{= \phi_{p0}} \quad
\hat{\vv{n}}_{0p}'\,\textcolor{gray30}{= S(\hat{\vv{n}}_{p0})}

\begin{array}{r}
\phi_{pm}'\, \textcolor{gray30}{= \phi_{mp}} \\
\hat{\vv{n}}_{pm}'\, \textcolor{gray30}{= S(\hat{\vv{n}}_{mp})}
\end{array}

\begin{array}{r}
\phi_{p0}'\, \textcolor{gray30}{= \phi_{0p}} \\
\hat{\vv{n}}_{p0}'\, \textcolor{gray30}{= S(\hat{\vv{n}}_{0p})}
\end{array}

\begin{array}{r}
\hat{\vv{n}}_{pp}'\, \textcolor{gray30}{= S(\hat{\vv{n}}_{pp})} \\
\phi_{pp}'
\end{array}








==> learningcurves/trainingLog7.csv <==
epoch,loss,mae,val_loss,val_mae
0,0.00800690437924019,0.0041554184,0.005130083662824687,0.0023562636
1,0.004418623223796052,0.0019662387,0.003880377398915497,0.0016727962
2,0.003596011616108179,0.0015748746,0.003488180090850423,0.0016231562
3,0.0031540836466094507,0.0013972303,0.0029663401594939086,0.0012800063
4,0.002857076207422136,0.0012822208,0.002971255277563617,0.0014978499
5,0.002640686445761743,0.0012050091,0.002498017931912832,0.0011537387
6,0.002474219961574337,0.001147483,0.002627698336577908,0.0013037839
7,0.002349248830114062,0.0011041419,0.0023967098280959897,0.0011325595
8,0.002242011625422073,0.0010663007,0.0022535282559533625,0.0011320509
9,0.0021558201226803595,0.0010379005,0.00220932297266255,0.0010816886
10,0.002084778562867212,0.0010146908,0.0019950929854001638,0.00097561366
11,0.0020146364771403834,0.0009878743,0.0020579248197778303,0.0010584998
12,0.0019675632866825287,0.0009725949,0.002046817752053212,0.0010010377
13,0.0019188001376325,0.0009546511,0.00214471359354788,0.0011476247
14,0.001882623191747175,0.0009423423,0.0018872366661951663,0.0009262877
15,0.0018429442452511098,0.00092534686,0.00181741272210907,0.0009097204
16,0.0018123937398361845,0.0009154152,0.0021661568273647048,0.0012019584
17,0.001783169563864176,0.0009041001,0.0018124533326039482,0.00091794215
18,0.0017632053813895123,0.0008966584,0.0018220464748225748,0.0009421119
19,0.0017393321219184564,0.0008875607,0.0018149178893032312,0.0009234457
20,0.0017178481244475865,0.00087876106,0.0019843581813990215,0.0009971687
21,0.0017012815077902428,0.00087224913,0.0020358306093352587,0.001196302
22,0.0016817385615126373,0.00086438993,0.0021181430851618397,0.001252796
23,0.0016647215911261611,0.0008569878,0.0018365211588430835,0.0009778788
24,0.0016543677266716026,0.00085203635,0.00188485224854661,0.0010010108
25,0.00164265934089007,0.0008482689,0.0016515958913491911,0.00083809224
26,0.0016288088075131438,0.00084208377,0.001567375337609273,0.00080299284
27,0.0016208618167815798,0.0008390082,0.0015745398330865394,0.0008241789
28,0.0016041866521585351,0.0008310262,0.001613889577057774,0.00084370724
29,0.0015964388120506393,0.000828103,0.0015668501380693403,0.00078415987
30,0.0015854713725952936,0.0008232937,0.0017469656850420678,0.0009172058
31,0.0015766550765662585,0.00081838993,0.0016208938125560476,0.0008405678
32,0.0015674324512747794,0.0008153088,0.001852730697444605,0.001132452
33,0.001556246833020181,0.0008079556,0.0015786965847498443,0.0008131704
34,0.0015488763185460173,0.0008047321,0.0018224746479908887,0.0009525595
35,0.0015434572230103962,0.00080348086,0.0015416610055227823,0.00081001164
36,0.001536504323407991,0.0007997822,0.0015324365236405756,0.0008061611
37,0.0015272126796960666,0.00079343934,0.001789331626768478,0.0009817681
38,0.0015209251765275042,0.0007909329,0.0018451383714196768,0.0010153723
39,0.001512549839520455,0.00078702066,0.001563300106072853,0.0008178605
40,0.0015062809360306937,0.00078395917,0.0017865092947312354,0.0009673338
41,0.0012994807800859865,0.0006409568,0.0014291805130083976,0.00078283984
42,0.0012805780690065723,0.00063139637,0.0013776028616584684,0.00069240876
43,0.0012712828051565782,0.0006279651,0.0013367698662078605,0.00067412143
44,0.0012619240573467309,0.0006240861,0.0012870779967080193,0.0006440439
45,0.0012538638422364048,0.0006219856,0.0012824948098316945,0.00063199946
46,0.0012506141171598666,0.00062058645,0.0013324365232686634,0.0006451157
47,0.0012444617033628216,0.00061878003,0.0012526672287502978,0.00061996776
48,0.001238978984787494,0.00061674754,0.0012968572241947682,0.0006608328
49,0.0012340486609185364,0.0006145823,0.0012499016454906582,0.0006483502
50,0.0012289587505961374,0.0006133409,0.0012237199561629577,0.00061509374
51,0.0012253014365841413,0.0006122454,0.0012281457901417363,0.00061655854
52,0.0012231402967202197,0.0006113497,0.0012889909833215666,0.0006489409
53,0.001218840650177518,0.0006099983,0.001220106666610657,0.00060518814
54,0.0012135052822666898,0.00060753885,0.0012303656362139227,0.00060407585
55,0.0012129272796211309,0.000607716,0.0012467851009380433,0.00061365974
56,0.0012086178545557748,0.0006064713,0.001266975483452714,0.0006377802
57,0.001206399481330865,0.00060530455,0.0012697865547600733,0.0006437001
58,0.0010983334557107295,0.0005269208,0.001103638306022179,0.00052750023
59,0.001091527349756091,0.0005236957,0.0011094211957596858,0.00052845996
60,0.0010866624081703937,0.00052176503,0.001124587924734452,0.00053556013
61,0.0010835911362082824,0.00052051706,0.001107554241515342,0.00053476624
62,0.0010789150584741755,0.0005185042,0.001155358985316438,0.0005560028
63,0.0010757072090314494,0.00051671994,0.0011005523805269319,0.00052771636
64,0.0010727825116433666,0.00051562703,0.0011189222712147144,0.00053886336
65,0.0010702317306337647,0.00051525125,0.0011517157341751506,0.0005614066
66,0.001066785212095807,0.00051357364,0.0010735810002406646,0.00051402743
67,0.001065499036928311,0.0005131382,0.0010710850918213251,0.0005175272
68,0.001062784107976513,0.0005123476,0.0010840873893238495,0.0005232483
69,0.001060672993132764,0.0005118407,0.0010453065483613424,0.0004970558
70,0.001058904214746211,0.0005113663,0.0011653492108553978,0.00062469416
71,0.001057228541730974,0.0005107964,0.0011451547359631919,0.0005869595
72,0.0010550348962549932,0.0005101156,0.0010622500090899487,0.0005137798
73,0.001051904922108688,0.0005083114,0.0010609280509868361,0.00051765266
74,0.0009953634188119343,0.00046661217,0.0010355400601631047,0.0004912729
75,0.0009927224930591223,0.00046492295,0.0010190580148578393,0.00047385224
76,0.0009899371426329232,0.00046330816,0.0010214401595483409,0.00047612193
77,0.0009886258592797998,0.00046289634,0.001030715666415861,0.0004887034
78,0.0009872035951460053,0.0004624964,0.0010287571387331289,0.00048971415
79,0.0009849615201494937,0.00046146967,0.0010110499752413414,0.00047221972
80,0.0009837286334818968,0.00046110342,0.0010159943444165089,0.00048001838
81,0.0009818276683983011,0.000460123,0.0010315146118411935,0.0004828933
82,0.0009806675093053127,0.00046002286,0.0009946735371645788,0.00046208373
83,0.0009783954879673926,0.00045893117,0.0010106714933767124,0.0004782955
84,0.0009779669667312441,0.00045906135,0.0010040756036489617,0.00046808008
85,0.000975632703251128,0.00045784746,0.0010315505200851282,0.00049454794
86,0.0009746190917839899,0.00045792141,0.001010560679402091,0.0004752371
87,0.0009732779854313374,0.00045689946,0.000991823950606097,0.00047072384
88,0.0009721005999597409,0.00045694644,0.001011274989934309,0.0004881462
89,0.0009446210276504595,0.00043608583,0.0009901000200961498,0.00045622038
90,0.00094326099785185,0.00043513995,0.0009729211094502356,0.00044989694
91,0.0009421738285263202,0.00043454548,0.0009717651942628357,0.00045177422
92,0.0009418054049369575,0.00043457508,0.0009638379064485277,0.00044561073
93,0.0009401016547017593,0.000433776,0.0009702290283721361,0.0004460581
94,0.000939770908135328,0.0004336658,0.0009651136453198428,0.00044298914
95,0.00093896463831433,0.0004334275,0.0009634006179576714,0.00044521177
96,0.0009375919367934309,0.00043265175,0.0009734021421949006,0.0004471884
97,0.0009372493660936832,0.00043251758,0.0009625133238460725,0.00044524175
98,0.0009359183445784718,0.00043221476,0.0009526257675818502,0.00044090397
99,0.0009352193871109092,0.00043187218,0.0009653965238777659,0.00044820484
100,0.0009347210412890519,0.00043150925,0.0009621632616337428,0.00044454122
101,0.0009333108901583006,0.00043118338,0.0009594026809013284,0.00044414934
102,0.000932024396182938,0.00043034874,0.0009521608730142497,0.00044009904
103,0.0009320080366523269,0.0004307277,0.0009520010503185915,0.00044210552
104,0.0009311505145874795,0.00042995665,0.0009568836580392792,0.0004457698
105,0.0009304234169485111,0.00043010406,0.0009792962943778864,0.000458367
106,0.0009294958181747872,0.00042939972,0.000966396898211423,0.00045171226
107,0.0009292603467043772,0.00042954722,0.0009608317661737163,0.00045215845
108,0.0009286470126020473,0.00042924806,0.0009622310131252314,0.00044999606
109,0.0009274197585424813,0.00042883938,0.000977103634115771,0.00045950394
110,0.0009274373913689556,0.00042869363,0.0009552925013443858,0.00044679394
111,0.0009263466441847397,0.0004284403,0.0009463260123723127,0.00043804583
112,0.0009258992546989411,0.00042790596,0.0009689750757798374,0.0004561702
113,0.0009250374129272125,0.000427856,0.0009482400763512616,0.0004420405
114,0.0009233768901121974,0.00042718896,0.0009607354762955888,0.00045327743
115,0.0009230855238474494,0.00042719435,0.0009482266652347842,0.00044073083
116,0.0009232227444256802,0.00042732139,0.00094406864694706,0.0004358744
117,0.0009218965661984018,0.00042670924,0.0009630396639241035,0.00045296754
118,0.0009213458589955838,0.00042638095,0.0009408687973442583,0.00043451946
119,0.0009208190829010832,0.0004265036,0.0009508463076426678,0.0004471668
120,0.0009196084374151638,0.00042592626,0.0009427487323630011,0.00043932485
121,0.0009195280497888221,0.0004258117,0.0009573389897202344,0.0004477435
122,0.0009184867176570259,0.00042531523,0.0009411802626138008,0.00043578612
123,0.0009184676432182461,0.0004256045,0.0009438906933161804,0.0004386836
124,0.0009173837834726826,0.0004248295,0.0009814036610368525,0.00045552058
125,0.000916963505770237,0.00042490277,0.000938643654122175,0.0004360011
126,0.000916578074808835,0.00042486182,0.0009514248463785771,0.0004449078
127,0.0009156268342728857,0.00042449738,0.0009427811685492661,0.0004357726
128,0.0009151967045867004,0.0004241204,0.0009435545348109719,0.000437889
129,0.0009148388286631337,0.000424045,0.0009551750040601943,0.00043974872
130,0.0009140195163945186,0.00042382575,0.0009519159042005465,0.00044733746
131,0.0009138659796263339,0.00042412826,0.0009802380955273085,0.00048345482
132,0.000913147267549425,0.0004234963,0.0009488463548597102,0.0004439354
133,0.000912057105422269,0.00042297694,0.0009577355585803858,0.00044847187
134,0.0009118310291988997,0.00042296507,0.0009335005741565181,0.0004320772
135,0.0009109132489865558,0.00042276416,0.0009573294809592734,0.0004531986
136,0.000910057441493638,0.00042229256,0.0009427588236950212,0.00044184722
137,0.0009105698496588309,0.00042246253,0.0009398331869200534,0.00043931865
138,0.0009093848980142513,0.0004221309,0.0009465641878447418,0.0004424316
139,0.0009088206332722765,0.00042178232,0.0009475343975679406,0.00044775085
140,0.000908316887774322,0.0004216546,0.0009302982033012136,0.0004330078
141,0.0009078060974417747,0.0004217931,0.0009297292083311113,0.00043086096
142,0.0009072827177822068,0.0004217506,0.0009290204450820234,0.00043227986
143,0.0009065348584080019,0.00042122864,0.0009266997492951745,0.00043235664
144,0.0009062644578525878,0.00042097262,0.000944572839143599,0.00044644132
145,0.0009061183376764151,0.00042113822,0.0009678940317700759,0.00045333733
146,0.0009051804429373483,0.00042092556,0.0009431407266242053,0.00044543928
147,0.00090484476955772,0.00042051772,0.0009448217922398606,0.00044194201
148,0.0009047737624813983,0.00042048428,0.0009362219124504043,0.00044031267
149,0.0009036969002980285,0.00042009057,0.0009477334177814268,0.00044337375
150,0.0009030467000498101,0.00042016135,0.000931475015793984,0.00043603915
151,0.0009029149385552395,0.00042008414,0.0009234739513231153,0.00042830486
152,0.0009025778166027966,0.00041966778,0.0009442405502038178,0.00044074937
153,0.0009018740244916974,0.00041944542,0.0009346156278866385,0.00043411416
154,0.0009015106250661968,0.0004193589,0.000936801940840841,0.00044570927
155,0.0009009987798273298,0.00041916082,0.0009318446703713419,0.00043493925
156,0.0009002056182053341,0.0004188563,0.0009480425924269911,0.00044939658
157,0.0008996190482215778,0.0004188119,0.0009224964292962806,0.00043167322
158,0.0008986825497324505,0.00041840915,0.0009198256610510878,0.0004277525
159,0.0008984008312468528,0.00041828232,0.0009529637760471178,0.00045987312
160,0.0008978834098803789,0.0004180114,0.0009375613295533516,0.00044236128
161,0.0008975221763329324,0.0004182511,0.0009325343941736802,0.00043573623
162,0.0008972953881889246,0.00041780126,0.0009376182189853825,0.0004490814
163,0.0008966978630453879,0.00041763682,0.0009296518677629265,0.0004356911
164,0.0008964338261949477,0.0004174015,0.0009299642655177119,0.0004397635
165,0.0008954749802724835,0.00041722463,0.0009369405438292153,0.0004384384
166,0.000895462851416827,0.00041742527,0.0009177006397085792,0.00042889148
167,0.0008948763462085268,0.00041707276,0.0009240331227461364,0.0004289314
168,0.0008942797615545264,0.00041681176,0.0009221001989068768,0.00043522837
169,0.0008940518445384694,0.00041648155,0.000919962033115973,0.00043173114
170,0.0008940417197476753,0.00041668524,0.0009307927382675266,0.00043675187
171,0.0008931611340288371,0.00041640346,0.0009427931400817787,0.0004515007
172,0.0008930648667905724,0.00041614455,0.0009266694393811947,0.0004351391
173,0.0008920812675261824,0.00041597264,0.0009248493237075123,0.0004326392
174,0.0008920516171702326,0.00041607948,0.0009152512694159895,0.00042960254
175,0.0008915074879667827,0.00041575803,0.0009376970736257085,0.00043927506
176,0.0008912240992230477,0.00041597142,0.0009190019268269706,0.00043231022
177,0.0008908781625768432,0.0004156907,0.0009139634039776122,0.0004292905
178,0.0008900106383990373,0.00041546905,0.0009454765310832622,0.00045252976
179,0.0008897373226827858,0.00041522525,0.0009193029710532504,0.00042660988
180,0.0008894775652120969,0.0004152509,0.0009249385781392308,0.00044012058
181,0.0008891890038356308,0.00041512342,0.0009161151203909706,0.0004273623
182,0.0008888548190751344,0.0004149515,0.0009126384998847375,0.00042546645
183,0.0008881567764843838,0.00041446812,0.0009132394445197159,0.00042936383
184,0.0008873567435450824,0.0004143718,0.0009170246874325111,0.00042953895
185,0.0008875287600770321,0.00041466107,0.0009466767892038567,0.0004603318
186,0.000886624690310765,0.00041404256,0.000913880558914386,0.00042728215
187,0.0008868090667593315,0.0004143284,0.0009230206176149473,0.00043028136
188,0.0008862691544368465,0.00041380554,0.0009164137751569895,0.0004316103
189,0.0008857968162441995,0.00041387242,0.000927010132902498,0.0004419171
190,0.0008848537662024275,0.00041310067,0.0009088365980979919,0.00042471473
191,0.0008854686971110664,0.00041371494,0.0009345308533848654,0.0004499101
192,0.0008847340552478712,0.0004133704,0.0009154485704711788,0.0004341707
193,0.0008842000834046672,0.0004131665,0.0009114268499244535,0.0004244669
194,0.0008837181687937034,0.00041324578,0.0009102408211197099,0.00042740002
195,0.0008833796532493314,0.00041255372,0.0009208554608035633,0.00044033292
196,0.0008831200027169517,0.00041288955,0.0009076659435245803,0.0004249198
197,0.0008823177913549261,0.00041245835,0.000918602322209903,0.00044287744
198,0.0008826766365327396,0.00041258527,0.0009066720965876235,0.00042593144
199,0.0008822699562423701,0.00041232724,0.0009091851082239825,0.00042892678
200,0.0008819091029088912,0.00041257511,0.00090829241161147,0.0004255003
201,0.0008811299892011536,0.00041191228,0.0009050990290003279,0.0004296892
202,0.0008806698468713869,0.00041182237,0.0009072563179232429,0.0004230552
203,0.0008804339786350179,0.0004119272,0.0009080557645091585,0.00042563144
204,0.0008799147026591478,0.00041185558,0.0009441767753996306,0.00048004507
205,0.0008796257216256497,0.00041181358,0.0009113823385291544,0.00042603601
206,0.0008789543224057081,0.00041148113,0.00091866088060961,0.0004364463
207,0.0008790405722537986,0.00041154493,0.000903967412036782,0.0004286787
208,0.0008788840025282523,0.0004114078,0.0009029876000921005,0.0004236351
209,0.0008780653545401957,0.0004111175,0.000918378116478151,0.00042912943
210,0.0008781743784161913,0.00041085694,0.0009141644951150019,0.0004333769
211,0.0008773927284081523,0.00041075418,0.0009094308973996853,0.00043084926
212,0.0008769904768738084,0.00041082205,0.0009026774657539075,0.00042592312
213,0.0008775712993008433,0.00041109548,0.0009183042888979829,0.00042828562
214,0.0008764532057832679,0.00041041736,0.0009024577091635072,0.00042111432
215,0.0008764757034033687,0.00041029206,0.000911174253202703,0.00042930874
216,0.0008757369994416454,0.00041051247,0.0009254228027511457,0.0004365159
217,0.0008753977688092674,0.00041018438,0.0009065532656928905,0.00042830632
218,0.0008751523228009526,0.00040998706,0.0009029817757921926,0.00042416042
219,0.0008750017281697801,0.00040993455,0.0009187012458034148,0.00043268997
220,0.0008745325130400281,0.00040944273,0.0009158364434966627,0.0004355723
221,0.0008737568763507013,0.00040953927,0.0008988780913426298,0.00042073015
222,0.0008736152356886405,0.0004095471,0.0008986397850794965,0.0004240026
223,0.0008734463546351389,0.00040938932,0.0009024516448468442,0.00042707156
224,0.0008724585233894377,0.00040917093,0.0009258933298668502,0.00044691822
225,0.0008733805506599582,0.00040948653,0.0009043225108997032,0.00042240426
226,0.0008727635246830289,0.00040901976,0.0009194932323557348,0.0004438989
227,0.0008725205199544733,0.00040925492,0.0008997487781231329,0.00042896686
228,0.0008721896482909856,0.0004091316,0.000896311320061954,0.0004195402
229,0.000871338801017679,0.0004085228,0.0009105807986869418,0.00043399708
230,0.0008716271276491222,0.0004088662,0.0009085599004868945,0.00043236458
231,0.0008709458045032547,0.00040843795,0.0009172031058321406,0.00043132313
232,0.0008704813124647691,0.0004082712,0.0009013776739959646,0.00042862142
233,0.0008695083833255697,0.00040807508,0.0009154674927080113,0.00044320934
234,0.0008701680669054433,0.00040832674,0.0008961695701365084,0.000421111
235,0.0008691714484583141,0.00040777482,0.0008987910932677693,0.0004230572
236,0.0008695885348218198,0.00040826705,0.0008940813977961311,0.00042146852
237,0.0008692477368885674,0.0004080305,0.0008984610228159816,0.00042761656
238,0.0008686582838894973,0.00040763477,0.0009098282263305347,0.0004349005
239,0.0008685701644290314,0.0004077499,0.0009009183455843177,0.000428616
240,0.0008682305372526066,0.0004078312,0.0008954913715347558,0.00042188898
241,0.0008677617283327215,0.00040755357,0.0009005732762203157,0.00042430102
242,0.0008674023052500436,0.00040727522,0.0008993682613409838,0.00042421123
243,0.0008669600258616135,0.00040695266,0.0008868946156122515,0.00041538855
244,0.0008666313551360857,0.00040734187,0.0008929909011810231,0.0004233426
245,0.0008667284906075857,0.00040701573,0.0008988402154247906,0.00042528904
246,0.0008668267815801183,0.00040723497,0.0008887981138526056,0.00041872927
247,0.0008661487224312934,0.00040706116,0.0008942687646343311,0.0004188821
248,0.0008658350006889323,0.00040670283,0.0008971507028044381,0.00042327557
249,0.0008651669025446845,0.00040645906,0.0009023609811805946,0.00042366996
250,0.0008649619953213987,0.00040651072,0.0008927789598667721,0.00041849527
251,0.0008650616989058412,0.00040683002,0.0008913536299086956,0.0004167772
252,0.0008644532298900294,0.000406409,0.0009030787641638308,0.0004264955
253,0.0008647369807036605,0.00040646252,0.0008952844576882285,0.0004231416
254,0.0008639444755274701,0.0004060643,0.0008820670696722336,0.0004120127
255,0.0008638310994824149,0.00040587247,0.0009294191938867667,0.00043346343
256,0.0008637564401015873,0.000406168,0.0008866438345076136,0.0004169316
257,0.0008636376818185238,0.00040584803,0.0009059739536704097,0.00042759732
258,0.0008628824902452958,0.0004056919,0.000902401435315364,0.0004285335
259,0.0008632251396112918,0.00040590734,0.000893062156986328,0.00042043586
260,0.0008622604689529507,0.0004053783,0.0008897798457022698,0.000422046
261,0.0008620786688212002,0.00040573685,0.000895053779329983,0.00042797244
262,0.0008616247656390471,0.00040546295,0.0008821439510006617,0.00041705178
263,0.0008619732328268084,0.00040571432,0.0008844597941354945,0.0004177178
264,0.0008615017234225545,0.00040541688,0.0008844099015875146,0.00041678644
265,0.0008608714787274604,0.00040517622,0.0008834374765894572,0.0004143137
266,0.0008607305734562901,0.00040486912,0.000898992879838767,0.00042121692
267,0.0008602548275017504,0.00040509316,0.000882799123392958,0.00041314404
268,0.0008603764481811806,0.00040503207,0.0009010125770103707,0.0004371475
269,0.0008597141752379425,0.00040466143,0.0008932723572853821,0.0004227241
270,0.000859858101413353,0.00040488134,0.0008905078672751517,0.00041977243
271,0.0008603216401192088,0.00040516566,0.0009042481917193712,0.0004309764
272,0.0008593591470392917,0.00040452115,0.0008881959970742238,0.00041735428
273,0.0008589124473281575,0.0004043245,0.0008829034693791214,0.00041521224
274,0.000858953416677371,0.00040452724,0.0008878398085857533,0.00042300555
275,0.0008585624443341814,0.00040435474,0.0008814225974520532,0.0004176243
276,0.0008586507041027663,0.00040445683,0.0008984137274399001,0.00042780745
277,0.0008585652959408291,0.00040454915,0.0008919812568931006,0.0004158306
278,0.0008574465674284186,0.00040393174,0.0008949566691972764,0.00042424042
279,0.0008578770846068363,0.0004042224,0.0009027895373043557,0.00044512242
280,0.0008572878273668706,0.00040397537,0.0008798464933258837,0.00041291246
281,0.0008573102343550063,0.00040378433,0.0008924530116490829,0.0004260683
282,0.0008573039642053827,0.00040421376,0.0009076352665296825,0.00042327118
283,0.0008568085446667108,0.0004038745,0.0009008664466057704,0.000441512
284,0.0008564395132579379,0.0004034227,0.0008956966446730812,0.0004385182
285,0.0008560859179768192,0.0004036575,0.0008832155996791279,0.0004187429
286,0.0008558637993939909,0.00040342906,0.0008813392703901546,0.00041591667
287,0.0008559311041380868,0.00040351067,0.0009208154183212957,0.00045216037
288,0.0008558561849900083,0.0004032408,0.0009001023445023655,0.00043227902
289,0.0008558218964608579,0.00040374647,0.000907721961135482,0.00044756947
290,0.0008556560997928597,0.00040387546,0.0008828285355927435,0.0004160878
291,0.0008549227636284961,0.0004030788,0.0008904871832862383,0.0004242735
292,0.0008540408550628067,0.00040278892,0.0008947191442472331,0.0004294871
293,0.0008540909570756134,0.00040305263,0.0009003264064913518,0.00042279303
294,0.0008541447609409787,0.00040282393,0.0008884301425377409,0.0004212784
295,0.0008534330759269851,0.00040245987,0.0009106925829651198,0.00043807374
296,0.0008539514379778141,0.00040285397,0.0009150258880401916,0.0004430174
297,0.000853145242912715,0.00040272038,0.0008983607813269066,0.0004262099
298,0.0008529923999696682,0.00040228482,0.0008805368154474334,0.00041511422
299,0.0008531395218699145,0.00040275903,0.000878638073706744,0.00041300405
300,0.0008524134948798684,0.0004023554,0.0008928323171536147,0.00042366577
301,0.0008529127776450376,0.00040271078,0.0008787196705191853,0.00041645957
302,0.0008521835692707559,0.00040206537,0.0008709530547613148,0.0004074391
303,0.000851576653756777,0.00040173726,0.000881313172254688,0.00041636443
304,0.0008515508953402752,0.00040203537,0.0008868888338761132,0.00042542466
305,0.0008509689557182779,0.00040165312,0.0008813236334416009,0.00042306073
306,0.0008514299095446814,0.00040184153,0.0008902584031877569,0.0004258333
307,0.0008503155418942131,0.00040169287,0.0008754544089725647,0.00041434195
308,0.0008503000393050142,0.00040144834,0.0008817337165497504,0.00041522848
309,0.0008504617470700989,0.00040167788,0.0008732933141008183,0.000410494
310,0.0008504440692656753,0.00040183088,0.0008781632880103883,0.00041424678
311,0.0008505976310422307,0.00040183406,0.0008946153689921848,0.00042148583
312,0.0008494377435348892,0.00040125314,0.0008696727554294781,0.00040997742
313,0.0008491411003396132,0.00040079618,0.0008815164853333225,0.00041615128
314,0.0008491326353025089,0.00040138088,0.0008892882186467526,0.00042093184
315,0.0008489135106844633,0.0004011877,0.0008735726547665595,0.0004117948
316,0.0008489222968314191,0.00040111152,0.0008911543601180351,0.00043062074
317,0.0008489466621154518,0.00040131403,0.0008762128019465703,0.00041839268
318,0.000848359389513994,0.00040104857,0.0008842414545770856,0.00042481563
319,0.000848638342805779,0.0004012146,0.000882157747311039,0.0004175191
320,0.0008485787401209336,0.00040103903,0.0008937982875465369,0.0004262825
321,0.000847809139524043,0.000400824,0.0008828258434343211,0.00041456733
322,0.0008478898646170703,0.00040077264,0.0008730762859927463,0.00041496428
323,0.0008474663084929076,0.0004006698,0.0008956890213430404,0.0004379961
324,0.000847790118499102,0.0004011273,0.0008819701494083137,0.00043058724
325,0.0008478257582109753,0.0004009612,0.0008858118194550601,0.00042580086
326,0.0008468579963991545,0.00040057022,0.0008888528449125965,0.00041743089
327,0.0008467330162009103,0.00040026585,0.0008779842661243082,0.00041835883
328,0.0008469734083263415,0.00040060762,0.000892293199396903,0.00042776042
329,0.0008465674533793069,0.0004005721,0.0008757628990339856,0.00041197357
330,0.0008458486482125192,0.00040034132,0.0008775605699034429,0.0004142937
331,0.0008456999414164213,0.00040002208,0.0008851470687439088,0.00042491572
332,0.0008456014285608684,0.00040007418,0.0008772204612801151,0.0004187303
333,0.0008449688844517264,0.00039995494,0.0008913155058606985,0.00044073042
334,0.0008450704301917989,0.00039969978,0.0008758650507112327,0.00041884702
335,0.000844797881728327,0.00039971175,0.0008705556718011436,0.0004091821
336,0.0008450167495592903,0.0003998408,0.0008752054773856665,0.00041688862
337,0.0008448063959022841,0.00040021693,0.00087683486465172,0.0004167918
338,0.0008444273599596102,0.0003997912,0.0008826887045438878,0.00042659423
339,0.0008444289834801341,0.00039995502,0.0008890011941448283,0.0004162567
340,0.0008441058677207194,0.000399489,0.0008733650178572554,0.00041373074
341,0.0008437549844256262,0.00039945103,0.0008936207920227602,0.00043373887
342,0.0008437036665796879,0.00039951951,0.0008679549182997416,0.00041413237
343,0.000843616305434403,0.00039956789,0.0008754249749000821,0.00041198413
344,0.0008431162799579144,0.00039912894,0.0008761101166835643,0.00041478177
345,0.0008427410757804371,0.0003991199,0.0008777536937616019,0.00042032058
346,0.0008428242017586141,0.00039918753,0.0008814484323505727,0.00041966152
347,0.0008426980279852834,0.00039916454,0.0008911713678793562,0.0004239654
348,0.0008424986323097293,0.00039920086,0.0008767652944926942,0.00042084136
349,0.0008425623955018806,0.0003995559,0.0008678045963416852,0.00041145016
350,0.0008421648676998176,0.00039887513,0.0008729163586585217,0.0004114118
351,0.0008417407552126368,0.00039889046,0.0008855560983482118,0.0004214587
352,0.0008416180751819495,0.00039882163,0.000874540744687975,0.0004133788

